Dark, Cold, and Noisy: Constraining Secluded Hidden Sectors with Gravitational Waves

We explore gravitational wave signals arising from first-order phase transitions occurring in a secluded hidden sector, allowing for the possibility that the hidden sector may have a different temperature than the Standard Model sector. We present the sensitivity to such scenarios for both current and future gravitational wave detectors in a model-independent fashion. Since secluded hidden sectors are of particular interest for dark matter models at the MeV scale or below, we pay special attention to the reach of pulsar timing arrays. Cosmological constraints on light degrees of freedom restrict the number of sub-MeV particles in a hidden sector, as well as the hidden sector temperature. Nevertheless, we find that observable first-order phase transitions can occur. To illustrate our results, we consider two minimal benchmark models: a model with two gauge singlet scalars and a model with a spontaneously broken $U(1)$ gauge symmetry in the hidden sector.

==> sensitivity-datasets/PLI-dataset.csv <==
f [Hz],h²Ω (SKA5),h²Ω (SKA10),h²Ω (SKA20),h²Ω (EPTA),h²Ω (NANOGrav),h²Ω (LISA),h²Ω (BDECIGO),h²Ω (DECIGO),h²Ω (BBO),h²Ω (ET)
1.e-9,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
1.0964781961431829e-9,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
1.2022644346174132e-9,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
1.3182567385564047e-9,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
1.445439770745928e-9,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
1.584893192461111e-9,1.,1.,3.4571363861937515e-15,1.,1.,1.,1.,1.,1.,1.
1.7378008287493762e-9,1.,1.,1.5026567634931627e-15,1.,1.,1.,1.,1.,1.,1.
1.9054607179632444e-9,1.,1.,1.6071273271039398e-15,3.7685699758032126e-9,1.,1.,1.,1.,1.,1.
2.089296130854041e-9,1.,1.,1.9845531112760315e-15,2.3334362788696405e-9,1.,1.,1.,1.,1.,1.
2.29086765276777e-9,1.,1.,2.601719550244072e-15,1.909888881244659e-9,1.,1.,1.,1.,1.,1.
2.511886431509582e-9,1.,1.,3.525997221599962e-15,1.6816649354294028e-9,1.,1.,1.,1.,1.,1.
2.7542287033381634e-9,1.,1.,4.867231081730048e-15,1.5336966492763743e-9,1.,1.,1.,1.,1.,1.
3.019951720402019e-9,1.,1.,6.718649197406285e-15,1.4581607916808751e-9,1.1794786923247989e-9,1.,1.,1.,1.,1.
3.3113112148259078e-9,1.,5.6051096135752924e-14,9.489638464599257e-15,1.399299673163833e-9,7.461173431349399e-10,1.,1.,1.,1.,1.
3.6307805477010177e-9,1.,4.820593602191707e-14,1.3716700846732203e-14,1.399299673163833e-9,5.778553625382093e-10,1.,1.,1.,1.,1.
3.981071705534969e-9,1.,5.6264885912477e-14,1.9826664927290905e-14,1.4095170610757464e-9,4.911210578232334e-10,1.,1.,1.,1.,1.
4.365158322401665e-9,1.,7.199797128697485e-14,2.865825000715994e-14,1.4759455536172193e-9,4.419338465358912e-10,1.,1.,1.,1.,1.
4.78630092322638e-9,1.,9.524217447750141e-14,4.1423774320328403e-14,1.5799047733912553e-9,4.1782246155305736e-10,1.,1.,1.,1.,1.
5.248074602497734e-9,1.,1.3147079897530644e-13,5.987557085700705e-14,1.7494668790915418e-9,4.125714474015983e-10,1.,1.,1.,1.,1.
5.754399373371567e-9,1.,1.8148022216028088e-13,8.654653141283313e-14,2.026467049818193e-9,4.244021393003318e-10,1.,1.,1.,1.,1.
6.309573444801943e-9,1.,2.505124430066893e-13,1.250977985242218e-13,2.4377207625198724e-9,4.55402845262514e-10,1.,1.,1.,1.,1.
6.918309709189363e-9,1.546038246845201e-12,3.6199033633271093e-13,1.8082133321966993e-13,3.0689086147945065e-9,5.116194905835628e-10,1.,1.,1.,1.,1.
7.58577575029185e-9,1.6322395727160353e-12,5.232352287609993e-13,2.613663464350149e-13,3.8670768525018885e-9,6.037161933219465e-10,1.,1.,1.,1.,1.
8.317637711026709e-9,2.008227185163533e-12,7.563050091064859e-13,3.7778931187172563e-13,5.097800119326086e-9,7.472401592952938e-10,1.,1.,1.,1.,1.
9.120108393559115e-9,2.6265144904498424e-12,1.0931933389768848e-12,5.460716963421334e-13,6.720209359115312e-9,9.552564906501496e-10,1.,1.,1.,1.,1.
1.e-8,3.551271208507407e-12,1.5801451292717114e-12,7.919678302820183e-13,8.858961272163544e-9,1.259273305849298e-9,1.,1.,1.,1.,1.
1.0964781961431851e-8,4.902118895560896e-12,2.284004613399797e-12,1.1986918179229669e-12,1.2032208417416243e-8,1.6600455211200408e-9,1.,1.,1.,1.,1.
1.202264434617413e-8,6.766807786644734e-12,3.3013911047752436e-12,1.8142934844257533e-12,1.6609071167823762e-8,2.2651155777316444e-9,1.,1.,1.,1.,1.
1.3182567385564074e-8,9.562337637525836e-12,4.771962001628976e-12,2.746044311317124e-12,2.2926900489733395e-8,3.1267299010076367e-9,1.,1.,1.,1.,1.
1.4454397707459279e-8,1.3821783122580498e-11,6.897583661642864e-12,4.156306256098293e-12,3.1647932672144154e-8,4.316088755014278e-9,1.,1.,1.,1.,1.
1.5848931924611143e-8,1.99785550280027e-11,9.970041746585924e-12,6.290824085863361e-12,4.5145519842870126e-8,5.957861002051168e-9,1.,1.,1.,1.,1.
1.7378008287493763e-8,2.8877797999511127e-11,1.4411094856512487e-11,9.521547557091918e-12,6.525512985188393e-8,8.22413757792261e-9,1.,1.,1.,1.,1.
1.9054607179632482e-8,4.1741117720060576e-11,2.161308137491173e-11,1.4411445407556774e-11,9.432235993310286e-8,1.1352470102493654e-8,1.,1.,1.,1.,1.
2.0892961308540408e-8,6.033427162796315e-11,3.271272242836477e-11,2.18126053028319e-11,1.4208393137926922e-7,1.628030570407256e-8,1.,1.,1.,1.,1.
2.2908676527677746e-8,8.720955575004559e-11,4.951270899842294e-11,3.301471411380051e-11,2.1949324461927453e-7,2.3532201344568265e-8,1.,1.,1.,1.,1.
2.511886431509582e-8,1.2605616027020013e-10,7.494051764511173e-11,4.9969791910848424e-11,3.646404478565853e-7,3.401437971663977e-8,1.,1.,1.,1.,1.
2.7542287033381633e-8,1.822065874020686e-10,1.1342706344539002e-10,7.563234062868062e-11,7.048352664013776e-7,4.9165737219684345e-8,1.,1.,1.,1.,1.
3.0199517204020194e-8,2.6336864792284616e-10,1.7167880775485921e-10,1.1447417990409953e-10,1.6106829771579713e-6,7.106611193537568e-8,1.,1.,1.,1.,1.
3.311311214825908e-8,3.927553719040051e-10,2.5984639059548214e-10,1.732636826493584e-10,4.403718874014669e-6,1.02721784543673e-7,1.,1.,1.,1.,1.
3.6307805477010175e-8,5.944593110290587e-10,3.932934273513441e-10,2.622451958194203e-10,1.,1.484781527014205e-7,1.,1.,1.,1.,1.
3.981071705534969e-8,8.997505769456623e-10,5.952736909036503e-10,3.969241659808362e-10,1.,2.1461622700151838e-7,1.,1.,1.,1.,1.
4.365158322401665e-8,1.3618276065230885e-9,9.009831907653673e-10,6.00769036196461e-10,1.,3.131609946403145e-7,1.,1.,1.,1.,1.
4.78630092322638e-8,2.061209492283961e-9,1.3636932430348554e-9,9.093007324473248e-10,1.,4.7398834600931483e-7,1.,1.,1.,1.,1.
5.248074602497723e-8,3.119766812429876e-9,2.0640332474118583e-9,1.3762823518069323e-9,1.,7.174103927300724e-7,1.,1.,1.,1.,1.
5.7543993733715665e-8,4.721958151451215e-9,3.1240407387665342e-9,2.083087634601622e-9,1.,1.085844569661639e-6,1.,1.,1.,1.,1.
6.30957344480193e-8,7.14697287477403e-9,4.72842700073305e-9,3.1528807208296583e-9,1.,1.6434922624647478e-6,1.,1.,1.,1.,1.
6.918309709189362e-8,1.0817381186882701e-8,7.156763874368994e-9,4.772078079989392e-9,1.,2.4875262005713933e-6,1.,1.,1.,1.,1.
7.585775750291836e-8,1.637276897402854e-8,1.0832200464453093e-8,7.222832456383811e-9,1.,3.79458786590361e-6,1.,1.,1.,1.,1.
8.317637711026709e-8,2.4781188648688267e-8,1.6395198858288906e-8,1.093219930992985e-8,1.,6.014016476866179e-6,1.,1.,1.,1.,1.
9.120108393559096e-8,3.75078468288418e-8,2.4815137652311648e-8,1.6546553235690877e-8,1.,9.531573773534179e-6,1.,1.,1.,1.,1.
1.e-7,5.6770423472415895e-8,3.7559230725149194e-8,2.5044221772728474e-8,1.,0.000015341904684799267,1.,1.,1.,1.,1.
1.0964781961431852e-7,8.592551302516208e-8,5.684819614666044e-8,3.790596357244421e-8,1.,0.000025461224150047867,1.,1.,1.,1.,1.
1.2022644346174132e-7,1.3005352676688606e-7,8.604322673108589e-8,5.737299754788612e-8,1.,0.000044654267133153607,1.,1.,1.,1.,1.
1.3182567385564074e-7,1.9684397833681994e-7,1.3023169367058208e-7,8.683754579510605e-8,1.,0.00008954887415956504,1.,1.,1.,1.,1.
1.445439770745928e-7,2.9793541759862707e-7,1.9711364485800804e-7,1.376060812283081e-7,1.,1.,1.,1.,1.,1.,1.
1.584893192461114e-7,4.5094350261394116e-7,3.087236751464703e-7,2.1809094137999662e-7,1.,1.,1.,1.,1.,1.,1.
1.7378008287493765e-7,6.933013465157827e-7,4.892940510912175e-7,3.4565084833059276e-7,1.,1.,1.,1.,1.,1.,1.
1.9054607179632483e-7,1.0988085844169875e-6,7.754788106861908e-7,5.478196764875653e-7,1.,1.,1.,1.,1.,1.,1.
2.0892961308540409e-7,1.7414942452603173e-6,1.2290510879543852e-6,8.682356759613922e-7,1.,1.,1.,1.,1.,1.,1.
2.29086765276777e-7,2.760082374023254e-6,1.947914702485811e-6,1.37606081228307e-6,1.,1.,1.,1.,1.,1.,1.
2.5118864315095823e-7,4.374435765221411e-6,3.08723675146471e-6,2.1809094137999713e-6,1.,1.,1.,1.,1.,1.,1.
2.754228703338163e-7,6.933013465157766e-6,4.8929405109121325e-6,3.456508483305897e-6,1.,1.,1.,1.,1.,1.,1.
3.019951720402019e-7,0.0000109880858441699,7.754788106861925e-6,5.478196764875664e-6,1.,1.,1.,1.,1.,1.,1.
3.311311214825908e-7,0.000017414942452603036,0.000012290510879543753,8.682356759613853e-6,1.,1.,1.,1.,1.,1.,1.
3.6307805477010174e-7,0.00002760082374023287,0.000019479147024858343,0.000013760608122830865,1.,1.,1.,1.,1.,1.,1.
3.981071705534969e-7,0.00004374435765221375,0.00003087236751464685,0.000021809094137999534,1.,1.,1.,1.,1.,1.,1.
4.365158322401665e-7,0.00007097413992214142,0.00005018517527886485,0.00003548607922095395,1.,1.,1.,1.,1.,1.,1.
4.78630092322638e-7,0.00011778775338142605,0.00008328665984026229,0.00005889223247138659,1.,1.,1.,1.,1.,1.,1.
5.248074602497734e-7,0.00019547901336830137,0.0001382214502351067,0.00009773677795928357,1.,1.,1.,1.,1.,1.,1.
5.754399373371567e-7,0.0003314771732917095,0.00023438971212006772,0.00016573876412949453,1.,1.,1.,1.,1.,1.,1.
6.309573444801942e-7,0.0005810903699438637,0.00041089350399947655,0.0002905454574491433,1.,1.,1.,1.,1.,1.,1.
6.918309709189363e-7,0.0010837556445445796,0.0007663306895286484,0.0005418780963713344,1.,1.,1.,1.,1.,1.,1.
7.585775750291836e-7,0.002362500508982318,0.00167053855478982,0.0011812490424861365,1.,1.,1.,1.,1.,1.,1.
8.317637711026709e-7,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
9.120108393559096e-7,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
1.e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
1.096478196143185e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
1.2022644346174132e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
1.3182567385564074e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
1.445439770745928e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
1.584893192461114e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
1.7378008287493763e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
1.9054607179632483e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
2.0892961308540407e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
2.29086765276777e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
2.5118864315095823e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
2.7542287033381634e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
3.0199517204020193e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
3.3113112148259077e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
3.6307805477010175e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
3.981071705534969e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
4.365158322401665e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
4.78630092322638e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
5.248074602497734e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
5.754399373371567e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
6.309573444801943e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
6.9183097091893625e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
7.585775750291836e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
8.31763771102671e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
9.120108393559096e-6,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.
0.00001,1.,1.,1.,1.,1.,1.998155396402359e-6,1.,1.,1.,1.
0.000010964781961431852,1.,1.,1.,1.,1.,5.03637422830814e-7,1.,1.,1.,1.
0.000012022644346174132,1.,1.,1.,1.,1.,2.576611642119144e-7,1.,1.,1.,1.
0.000013182567385564074,1.,1.,1.,1.,1.,1.5230014584273045e-7,1.,1.,1.,1.
0.00001445439770745928,1.,1.,1.,1.,1.,9.561525148746129e-8,1.,1.,1.,1.
0.00001584893192461114,1.,1.,1.,1.,1.,6.221817008220377e-8,1.,1.,1.,1.
0.000017378008287493764,1.,1.,1.,1.,1.,4.110713732033424e-8,1.,1.,1.,1.
0.000019054607179632484,1.,1.,1.,1.,1.,2.7362745615969188e-8,1.,1.,1.,1.
0.00002089296130854041,1.,1.,1.,1.,1.,1.8930394866503834e-8,1.,1.,1.,1.
0.00002290867652767775,1.,1.,1.,1.,1.,1.3096633460372193e-8,1.,1.,1.,1.
0.000025118864315095822,1.,1.,1.,1.,1.,9.060656642658724e-9,1.,1.,1.,1.
0.00002754228703338169,1.,1.,1.,1.,1.,6.268442882253692e-9,1.,1.,1.,1.
0.000030199517204020192,1.,1.,1.,1.,1.,4.3367029253794685e-9,1.,1.,1.,1.
0.000033113112148259144,1.,1.,1.,1.,1.,3.1036487170068894e-9,1.,1.,1.,1.
0.000036307805477010174,1.,1.,1.,1.,1.,2.248394738040397e-9,1.,1.,1.,1.
0.000039810717055349776,1.,1.,1.,1.,1.,1.6288180006798496e-9,1.,1.,1.,1.
0.000043651583224016566,1.,1.,1.,1.,1.,1.1799743321099407e-9,1.,1.,1.,1.
0.000047863009232263804,1.,1.,1.,1.,1.,8.548158381459098e-10,1.,1.,1.,1.
0.00005248074602497723,1.,1.,1.,1.,1.,6.192593323945393e-10,1.,1.,1.,1.
0.000057543993733715664,1.,1.,1.,1.,1.,4.486137289986354e-10,1.,1.,1.,1.
0.00006309573444801929,1.,1.,1.,1.,1.,3.249919174699479e-10,1.,1.,1.,1.
0.00006918309709189363,1.,1.,1.,1.,1.,2.3573005901486204e-10,1.,1.,1.,1.
0.00007585775750291836,1.,1.,1.,1.,1.,1.7881953652898037e-10,1.,1.,1.,1.
0.00008317637711026709,1.,1.,1.,1.,1.,1.3564849038799645e-10,1.,1.,1.,1.
0.00009120108393559096,1.,1.,1.,1.,1.,1.0289990289489588e-10,1.,1.,1.,1.
0.0001,1.,1.,1.,1.,1.,7.805755880874858e-11,1.,1.,1.,1.
0.00010964781961431851,1.,1.,1.,1.,1.,5.921271367383838e-11,1.,1.,1.,1.
0.00012022644346174131,1.,1.,1.,1.,1.,4.49174367495977e-11,1.,1.,1.,1.
0.00013182567385564074,1.,1.,1.,1.,1.,3.407336024603656e-11,1.,1.,1.,1.
0.0001445439770745928,1.,1.,1.,1.,1.,2.58472869885342e-11,1.,1.,1.,1.
0.00015848931924611142,1.,1.,1.,1.,1.,2.0428816928744507e-11,1.,1.,1.,1.
0.00017378008287493763,1.,1.,1.,1.,1.,1.6227186088515143e-11,1.,1.,1.,1.
0.00019054607179632481,1.,1.,1.,1.,1.,1.2889712080232652e-11,1.,1.,1.,1.
0.0002089296130854041,1.,1.,1.,1.,1.,1.0238662242795443e-11,1.,1.,1.,1.
0.00022908676527677748,1.,1.,1.,1.,1.,8.132858505257857e-12,1.,1.,1.,1.
0.0002511886431509582,1.,1.,1.,1.,1.,6.4601591397438305e-12,1.,1.,1.,1.
0.0002754228703338169,1.,1.,1.,1.,1.,5.1314868055106495e-12,1.,1.,1.,1.
0.0003019951720402019,1.,1.,1.,1.,1.,4.155704995655502e-12,1.,1.,1.,1.
0.0003311311214825914,1.,1.,1.,1.,1.,3.4565648587766286e-12,1.,1.,1.,1.
0.0003630780547701018,1.,1.,1.,1.,1.,2.875045421997019e-12,1.,1.,1.,1.
0.00039810717055349773,1.,1.,1.,1.,1.,2.391358622291711e-12,1.,1.,1.,1.
0.0004365158322401656,1.,1.,1.,1.,1.,1.9890454657362497e-12,1.,1.,1.,1.
0.00047863009232263805,1.,1.,1.,1.,1.,1.6544159574754507e-12,1.,1.,1.,1.
0.0005248074602497723,1.,1.,1.,1.,1.,1.376083255762217e-12,1.,1.,1.,1.
0.0005754399373371566,1.,1.,1.,1.,1.,1.144576198164023e-12,1.,1.,1.,1.
0.000630957344480193,1.,1.,1.,1.,1.,9.520170148992655e-13,1.,1.,1.,1.
0.0006918309709189362,1.,1.,1.,1.,1.,7.918532624665208e-13,1.,1.,1.,1.
0.0007585775750291835,1.,1.,1.,1.,1.,6.586348557491064e-13,1.,1.,1.,1.
0.0008317637711026709,1.,1.,1.,1.,1.,5.478286113975402e-13,1.,1.,1.,1.
0.0009120108393559096,1.,1.,1.,1.,1.,4.759497710437842e-13,1.,1.,1.,1.
0.001,1.,1.,1.,1.,1.,4.145349212270689e-13,1.,9.986972838726943e-12,8.821073445525913e-12,1.
0.0010964781961431851,1.,1.,1.,1.,1.,3.610448231540889e-13,1.,3.0015379446496284e-12,2.363181578580816e-12,1.
0.001202264434617413,1.,1.,1.,1.,1.,3.144568953093436e-13,1.,1.6923246786856313e-12,1.0776376944520644e-12,1.
0.0013182567385564075,1.,1.,1.,1.,1.,2.7388050642506924e-13,1.,1.0478712574477139e-12,5.598726137309093e-13,1.
0.001445439770745928,1.,1.,1.,1.,1.,2.3853994909496766e-13,1.,6.858081572828877e-13,3.177503547735418e-13,1.
0.001584893192461114,1.,1.,1.,1.,1.,2.0775961041169373e-13,1.,4.691810617313238e-13,1.9593771998619251e-13,1.
0.0017378008287493763,1.,1.,1.,1.,1.,1.809510561320455e-13,1.,3.323393453192183e-13,1.3117615415830305e-13,1.
0.0019054607179632482,1.,1.,1.,1.,1.,1.5760178145511057e-13,1.,2.4222326357225757e-13,9.46078964252008e-14,1.
0.0020892961308540407,1.,1.,1.,1.,1.,1.4008308912084078e-13,1.,1.8374513589629795e-13,7.306201430614896e-14,1.
0.0022908676527677745,1.,1.,1.,1.,1.,1.2775729568866673e-13,1.,1.4362758237003777e-13,5.80352208492035e-14,1.
0.002511886431509582,1.,1.,1.,1.,1.,1.1651603847486207e-13,1.,1.140874439617084e-13,4.6416749719098184e-14,1.
0.002754228703338169,1.,1.,1.,1.,1.,1.0652797861177275e-13,1.,9.348974351525528e-14,3.8607770788685945e-14,1.
0.003019951720402019,1.,1.,1.,1.,1.,1.0173342977809309e-13,1.,7.776138162567021e-14,3.211254502506496e-14,1.
0.0033113112148259144,1.,1.,1.,1.,1.,9.996216642194141e-14,1.,6.46791000271214e-14,2.671005154975235e-14,1.
0.0036307805477010175,1.,1.,1.,1.,1.,1.019612578574517e-13,1.,5.379773215008535e-14,2.221645320336875e-14,1.
0.003981071705534978,1.,1.,1.,1.,1.,1.0721823733822607e-13,1.,4.4747004569926383e-14,1.8478840896960002e-14,1.
0.004365158322401665,1.,1.,1.,1.,1.,1.1756245947027e-13,1.,3.7218937266630423e-14,1.5370030390061715e-14,1.
0.00478630092322638,1.,1.,1.,1.,1.,1.3129979471224204e-13,1.,3.095736361732638e-14,1.2784234439200439e-14,1.
0.005248074602497723,1.,1.,1.,1.,1.,1.5075233480065798e-13,1.,2.5749213505744006e-14,1.0633463047809994e-14,1.
0.005754399373371567,1.,1.,1.,1.,1.,1.739075087326357e-13,1.,2.141726292846546e-14,8.844529324527341e-15,1.
0.00630957344480193,1.,1.,1.,1.,1.,2.090828126621651e-13,1.,1.7814103380077862e-14,7.35655906459702e-15,1.
0.006918309709189363,1.,1.,1.,1.,1.,2.513728295534964e-13,1.,1.5162453617412137e-14,6.1189193099087546e-15,1.
0.007585775750291836,1.,1.,1.,1.,1.,3.0221661280131373e-13,1.,1.3205945035163834e-14,5.089495400282657e-15,1.
0.008317637711026709,1.,1.,1.,1.,1.,3.7814923793376704e-13,1.,1.1501897296588971e-14,4.233257887148801e-15,1.
0.009120108393559097,1.,1.,1.,1.,1.,4.760616850854183e-13,1.,1.0017733760743267e-14,3.5210705442650113e-15,1.
0.01,1.,1.,1.,1.,1.,5.993261529355856e-13,8.682255028787183e-11,8.725081359481183e-15,2.9286989142163995e-15,1.
0.01096478196143185,1.,1.,1.,1.,1.,7.545069238834461e-13,2.484439124469087e-11,7.599228183512612e-15,2.4359856533129302e-15,1.
0.012022644346174132,1.,1.,1.,1.,1.,9.684637091529936e-13,1.5276285587354627e-11,6.618651059607569e-15,2.026164613351566e-15,1.
0.013182567385564075,1.,1.,1.,1.,1.,1.276683810638266e-12,1.085338946728113e-11,5.7646040875424244e-15,1.6852903196760836e-15,1.
0.01445439770745928,1.,1.,1.,1.,1.,1.6829970363797665e-12,8.186903661957754e-12,5.020760270761447e-15,1.4017634316966054e-15,1.
0.01584893192461114,1.,1.,1.,1.,1.,2.218622184178091e-12,6.389296508649644e-12,4.3728993897312515e-15,1.1659360381417895e-15,1.
0.017378008287493762,1.,1.,1.,1.,1.,2.924713644603502e-12,5.0751986168456875e-12,3.808636150997086e-15,9.697833559493225e-16,1.
0.019054607179632484,1.,1.,1.,1.,1.,3.855523470346438e-12,4.031373558194148e-12,3.31718341490893e-15,8.077699732480227e-16,1.
0.02089296130854041,1.,1.,1.,1.,1.,5.252890429210722e-12,3.3358019925103775e-12,2.889145975591852e-15,7.035382357588249e-16,1.
0.022908676527677748,1.,1.,1.,1.,1.,7.251007292165574e-12,2.774599244942235e-12,2.5163409508086424e-15,6.127561874878735e-16,1.
0.025118864315095822,1.,1.,1.,1.,1.,1.0009176368626137e-11,2.3078111312717766e-12,2.191641348069792e-15,5.3368832882223945e-16,1.
0.02754228703338169,1.,1.,1.,1.,1.,1.3816509560886563e-11,1.919553689539334e-12,1.9088398164110502e-15,4.64823102788679e-16,1.
0.030199517204020192,1.,1.,1.,1.,1.,1.9072092389583135e-11,1.5966152156452818e-12,1.6625299791524737e-15,4.0484399829935197e-16,1.
0.03311311214825914,1.,1.,1.,1.,1.,2.6326816227632988e-11,1.3280066927650242e-12,1.4480030790522462e-15,3.5260438213097693e-16,1.
0.03630780547701017,1.,1.,1.,1.,1.,3.634112285771647e-11,1.1324990577535568e-12,1.2611579599988026e-15,3.0710557849504137e-16,1.
0.039810717055349776,1.,1.,1.,1.,1.,5.082634849295613e-11,9.863654449629163e-13,1.0984226643422442e-15,2.674777771415801e-16,1.
0.04365158322401665,1.,1.,1.,1.,1.,7.346642551351114e-11,8.590883889535284e-13,9.56686147024644e-16,2.3296340501270305e-16,1.
0.0478630092322638,1.,1.,1.,1.,1.,1.061912932517715e-10,7.48234707332553e-13,8.33238801073837e-16,2.0290264355825683e-16,1.
0.05248074602497723,1.,1.,1.,1.,1.,1.5349311857305417e-10,6.516851868280977e-13,7.257206574739696e-16,1.767208148450784e-16,1.
0.057543993733715666,1.,1.,1.,1.,1.,2.21865058121313e-10,5.675940698409989e-13,6.320762691388155e-16,1.5391739531743326e-16,1.
0.0630957344480193,1.,1.,1.,1.,1.,3.206925787474027e-10,4.943537687064987e-13,5.505154164951885e-16,1.340564471823609e-16,1.
0.06918309709189363,1.,1.,1.,1.,1.,4.635418075045662e-10,4.3056413310093006e-13,4.79969144702366e-16,1.1675828449470674e-16,1.
0.07585775750291836,1.,1.,1.,1.,1.,6.700217639705531e-10,3.750056830719137e-13,4.377370625249429e-16,1.0169221462062316e-16,1.
0.08317637711026708,1.,1.,1.,1.,1.,9.684761049083782e-10,3.266162959822461e-13,3.992209458105635e-16,8.857021631656216e-17,1.
0.09120108393559097,1.,1.,1.,1.,1.,1.3998738790516759e-9,2.928964101031216e-13,3.6409382987715214e-16,7.71414335662596e-17,1.
0.1,1.,1.,1.,1.,1.,2.023433378809668e-9,2.671247008224807e-13,3.320575193905693e-16,6.718737991322795e-17,1.
0.10964781961431873,1.,1.,1.,1.,1.,3.002429121383974e-9,2.4362062260980637e-13,3.0284005697383377e-16,5.851776160896791e-17,1.
0.12022644346174131,1.,1.,1.,1.,1.,4.544360369303117e-9,2.2218464851077927e-13,2.761934145512982e-16,5.0966839727140946e-17,1.
0.131825673855641,1.,1.,1.,1.,1.,6.878167753906517e-9,2.0263480778031315e-13,2.549795356046206e-16,4.439026169746673e-17,1.
0.1445439770745928,1.,1.,1.,1.,1.,1.0410528172556324e-8,1.848051411264472e-13,2.435035660896016e-16,3.9825240964212074e-17,1.
0.1584893192461111,1.,1.,1.,1.,1.,1.5756972017734538e-8,1.6854429187601877e-13,2.4224862667976505e-16,3.632105143932248e-17,1.
0.17378008287493762,1.,1.,1.,1.,1.,2.38491422387369e-8,1.5410236095231488e-13,2.483822006660371e-16,3.3480669969016015e-17,1.
0.19054607179632443,1.,1.,1.,1.,1.,3.609713750099502e-8,1.4716661219786007e-13,2.600880931451144e-16,3.1973791595440865e-17,1.
0.2089296130854041,1.,1.,1.,1.,1.,5.463522850098001e-8,1.4054302355884804e-13,2.8363537044703437e-16,3.180860351711276e-17,1.
0.22908676527677702,1.,1.,1.,1.,1.,8.269376465854009e-8,1.3421754551573604e-13,3.1099999935016767e-16,3.242512612344096e-17,1.
0.25118864315095824,1.,1.,1.,1.,1.,1.2516207767447114e-7,1.2820689423839102e-13,3.50639760684357e-16,3.395327523800606e-17,1.
0.27542287033381635,1.,1.,1.,1.,1.,1.8944047054184054e-7,1.2820689423839102e-13,4.0258831107054367e-16,3.6856836866684105e-17,1.
0.30199517204020193,1.,1.,1.,1.,1.,2.904182774849713e-7,1.2820689423839102e-13,4.622332273279597e-16,4.041271800312551e-17,1.
0.3311311214825908,1.,1.,1.,1.,1.,4.60281950952209e-7,1.3055232783381285e-13,5.307147539327873e-16,4.6218129183466205e-17,1.
0.36307805477010174,1.,1.,1.,1.,1.,7.294977306768839e-7,1.3670506948928562e-13,6.346273264067677e-16,5.306551240080765e-17,1.
0.3981071705534969,1.,1.,1.,1.,1.,1.156175987265613e-6,1.439230663540529e-13,7.6298986377519e-16,6.283464788596402e-17,1.
0.43651583224016655,1.,1.,1.,1.,1.,1.8324154515042964e-6,1.578085041792882e-13,9.173155771904996e-16,7.554386241500307e-17,1.
0.47863009232263803,1.,1.,1.,1.,1.,2.904182774849689e-6,1.7303358399855984e-13,1.1028558937766774e-15,9.082369903518895e-17,1.
0.5248074602497733,1.,1.,1.,1.,1.,4.6028195095221456e-6,1.943070319960896e-13,1.325924417595904e-15,1.1338246548827557e-16,1.
0.5754399373371566,1.,1.,1.,1.,1.,7.632012036725404e-6,2.230943224686203e-13,1.5941117702663558e-15,1.427400670550646e-16,1.
0.6309573444801942,1.,1.,1.,1.,1.,0.000012665987253555503,2.561465542777406e-13,1.916543886196252e-15,1.796990976968252e-16,1.
0.6918309709189363,1.,1.,1.,1.,1.,0.00002135928614070462,2.940955939279349e-13,2.3836932829225254e-15,2.270756775646411e-16,1.
0.7585775750291851,1.,1.,1.,1.,1.,0.000037308074069726666,3.452188102083498e-13,3.0008920477942457e-15,2.993440421118519e-16,1.
0.8317637711026709,1.,1.,1.,1.,1.,0.0000692066955356594,4.1504429767443606e-13,3.777899257019194e-15,3.9461230066065937e-16,1.
0.9120108393559115,1.,1.,1.,1.,1.,0.00014828519184135702,4.989929978847392e-13,4.756093377859793e-15,5.202003244631646e-16,1.
1.,1.,1.,1.,1.,1.,0.0006245304413929776,5.999215344799416e-13,5.9875668142536226e-15,6.857575831227919e-16,0.000010820889501492758
1.0964781961431873,1.,1.,1.,1.,1.,1.,7.212643244663408e-13,7.537900017279371e-15,9.098428394578797e-16,1.714995410728907e-6
1.2022644346174132,1.,1.,1.,1.,1.,1.,8.671504452642322e-13,9.489653883316647e-15,1.255932738849257e-15,2.718084551566401e-7
1.3182567385564101,1.,1.,1.,1.,1.,1.,1.0425441398038443e-12,1.1946766422838592e-14,1.7336697901071317e-15,4.3078737023111284e-8
1.4454397707459279,1.,1.,1.,1.,1.,1.,1.253413740804961e-12,1.5040087838480728e-14,2.3931304982812533e-15,6.827519704775443e-9
1.5848931924611174,1.,1.,1.,1.,1.,1.,1.5210002259688838e-12,1.89343487754799e-14,3.3034396829687293e-15,1.0820889501492226e-9
1.7378008287493762,1.,1.,1.,1.,1.,1.,1.914825835816889e-12,2.38369328292253e-14,4.560016157434744e-15,1.714995410728966e-10
1.9054607179632443,1.,1.,1.,1.,1.,1.,2.4106229038698754e-12,3.068410772176459e-14,6.2945745500577896e-15,4.372223548752885e-11
2.089296130854041,1.,1.,1.,1.,1.,1.,3.034794431934851e-12,4.0449531770807126e-14,8.707133092418405e-15,1.8884051328227777e-11
2.29086765276777,1.,1.,1.,1.,1.,1.,3.820579829934208e-12,5.332286782831764e-14,1.2585636460959433e-14,9.525597261457467e-12
2.5118864315095824,1.,1.,1.,1.,1.,1.,4.809825035692439e-12,7.029322983383284e-14,1.8191779480820953e-14,5.175895494542341e-12
2.754228703338163,1.,1.,1.,1.,1.,1.,6.055210963716967e-12,9.266452390334385e-14,2.6295121562218084e-14,2.9724523890731437e-12
3.019951720402019,1.,1.,1.,1.,1.,1.,7.62305895599798e-12,1.2215563306070508e-13,3.800801448262914e-14,1.7836119437418809e-12
3.3113112148259076,1.,1.,1.,1.,1.,1.,9.596862635310925e-12,1.6103248643489734e-13,5.4938295740278914e-14,1.1053073232276718e-12
3.6307805477010175,1.,1.,1.,1.,1.,1.,1.2081734245090927e-11,2.12282160369298e-13,7.940999760000139e-14,7.017971265963617e-13
3.981071705534969,1.,1.,1.,1.,1.,1.,1.5210002259688713e-11,2.798423883821373e-13,1.1478236872587976e-13,4.636727633727777e-13
4.3651583224016655,1.,1.,1.,1.,1.,1.,1.914825835816893e-11,3.689041142184741e-13,1.659110007368116e-13,3.1559977004186584e-13
4.7863009232263805,1.,1.,1.,1.,1.,1.,2.4106229038698807e-11,4.863103344496831e-13,2.398143588692425e-13,2.2131986254338943e-13
5.248074602497733,1.,1.,1.,1.,1.,1.,3.034794431934856e-11,6.670156706083793e-13,3.466372119055423e-13,1.6150624971451625e-13
5.754399373371567,1.,1.,1.,1.,1.,1.,3.9269131049337e-11,9.207379359513422e-13,5.010432121087509e-13,1.238750543294739e-13
6.309573444801943,1.,1.,1.,1.,1.,1.,5.176679662304346e-11,1.270972158610181e-12,7.242277856442822e-13,1.0063823944697493e-13
6.918309709189363,1.,1.,1.,1.,1.,1.,6.824192848180568e-11,1.7544299684938434e-12,1.0876997830194134e-12,8.817581923598067e-14
7.585775750291852,1.,1.,1.,1.,1.,1.,8.996038207322533e-11,2.4217875218566544e-12,1.646300241510672e-12,8.329667152517729e-14
8.317637711026709,1.,1.,1.,1.,1.,1.,1.1859087987113758e-10,3.342997387382518e-12,2.491776248841701e-12,8.379208124026189e-14
9.120108393559116,1.,1.,1.,1.,1.,1.,1.5633322652146154e-10,4.614620990151417e-12,3.771455970020574e-12,8.774108036727854e-14
10.,1.,1.,1.,1.,1.,1.,2.060873293221806e-10,6.369950201911155e-12,5.708329606406478e-12,9.204347432129649e-14
10.964781961431873,1.,1.,1.,1.,1.,1.,2.7167601061005976e-10,8.963861968244412e-12,8.63990648555804e-12,1.0092366269056697e-13
12.02264434617413,1.,1.,1.,1.,1.,1.,3.581387316908311e-10,1.295672258837724e-11,1.3077027646653201e-11,1.1066059561511591e-13
13.1825673855641,1.,1.,1.,1.,1.,1.,4.721187963894861e-10,1.8728162127762736e-11,1.9792882290703417e-11,1.21336930264193e-13
14.45439770745928,1.,1.,1.,1.,1.,1.,6.223737847395769e-10,2.7070430372445725e-11,2.9957739630067724e-11,1.3304329842163351e-13
15.848931924611174,1.,1.,1.,1.,1.,1.,8.290301115188953e-10,3.912867667154187e-11,4.534287379481261e-11,1.4587907586229247e-13
17.378008287493763,1.,1.,1.,1.,1.,1.,1.1443801208226498e-9,5.655814543770456e-11,6.862921666856136e-11,1.59953225956521e-13
19.054607179632445,1.,1.,1.,1.,1.,1.,1.5796843115079238e-9,8.175139277528988e-11,1.038745228600659e-10,1.7624821240993252e-13
20.892961308540407,1.,1.,1.,1.,1.,1.,2.1805713666455946e-9,1.1816671443127625e-10,1.5722045250079823e-10,2.0236002336081646e-13
22.908676527677702,1.,1.,1.,1.,1.,1.,3.010026402361168e-9,1.7486597666501787e-10,2.3796278436681177e-10,2.3234039366791456e-13
25.11886431509582,1.,1.,1.,1.,1.,1.,4.154993081858617e-9,2.6467036595012364e-10,3.6023504115327234e-10,2.667624644098283e-13
27.542287033381633,1.,1.,1.,1.,1.,1.,5.7354870697314426e-9,4.005948095115338e-10,5.70934064409765e-10,3.062842895915768e-13
30.199517204020193,1.,1.,1.,1.,1.,1.,8.06741902380384e-9,6.063247800013479e-10,9.048695120272011e-10,3.5166141630217006e-13
33.11311214825908,1.,1.,1.,1.,1.,1.,1.1660968304278265e-8,9.177096909766414e-10,1.4341215296775067e-9,4.037613286680582e-13
36.30780547701018,1.,1.,1.,1.,1.,1.,1.6855227352411648e-8,1.3890098255766254e-9,2.2729294495478235e-9,4.635800317306257e-13
39.81071705534969,1.,1.,1.,1.,1.,1.,2.436321596014018e-8,2.1078821991393573e-9,3.6023504115326946e-9,5.322610922851561e-13
43.651583224016655,1.,1.,1.,1.,1.,1.,3.528615586344964e-8,3.3407681479259642e-9,5.709340644097719e-9,6.111175006890905e-13
47.863009232263806,1.,1.,1.,1.,1.,1.,5.340775812119701e-8,5.294760695238733e-9,9.04869512027194e-9,7.01656771576301e-13
52.480746024977336,1.,1.,1.,1.,1.,1.,8.083591305809872e-8,8.391630181594627e-9,1.4492853372739504e-8,8.056097633331434e-13
57.543993733715666,1.,1.,1.,1.,1.,1.,1.2365426906108825e-7,1.3404121860254975e-8,2.4052149708810515e-8,9.249637672841926e-13
63.09573444801943,1.,1.,1.,1.,1.,1.,1.9597880925367573e-7,2.2245305144977014e-8,3.9916632752470534e-8,1.062000499160749e-12
69.18309709189363,1.,1.,1.,1.,1.,1.,3.174065753764236e-7,3.7158060800649906e-8,6.742601313036178e-8,1.2280088098810998e-12
75.85775750291852,1.,1.,1.,1.,1.,1.,5.357377258715289e-7,6.470018818579084e-8,1.1782341227230928e-7,1.476391317516909e-12
83.17637711026708,1.,1.,1.,1.,1.,1.,9.667989764829152e-7,1.1985804202063595e-7,2.1860681519924455e-7,1.7750127726285167e-12
91.20108393559116,1.,1.,1.,1.,1.,1.,2.029305504290124e-6,2.563718941982876e-7,4.686451456503356e-7,2.1340347275229197e-12
100.,1.,1.,1.,1.,1.,1.,8.483249732732456e-6,1.0801860510781582e-6,1.9761436372899917e-6,2.5656740551392572e-12
109.64781961431873,1.,1.,1.,1.,1.,1.,1.,1.,1.,3.0846186673145776e-12
120.22644346174131,1.,1.,1.,1.,1.,1.,1.,1.,1.,3.7085273180692635e-12
131.825673855641,1.,1.,1.,1.,1.,1.,1.,1.,1.,4.458630499321793e-12
144.5439770745928,1.,1.,1.,1.,1.,1.,1.,1.,1.,5.360452876435046e-12
158.48931924611173,1.,1.,1.,1.,1.,1.,1.,1.,1.,6.444681846780494e-12
173.78008287493762,1.,1.,1.,1.,1.,1.,1.,1.,1.,7.748211776808624e-12
190.54607179632444,1.,1.,1.,1.,1.,1.,1.,1.,1.,9.745891726365293e-12
208.92961308540407,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.2269350754915855e-11
229.08676527677702,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.544619745157945e-11
251.18864315095823,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.9445610487383777e-11
275.4228703338163,1.,1.,1.,1.,1.,1.,1.,1.,1.,2.4480573190418473e-11
301.9951720402019,1.,1.,1.,1.,1.,1.,1.,1.,1.,3.098269851546402e-11
331.13112148259074,1.,1.,1.,1.,1.,1.,1.,1.,1.,4.08431510966718e-11
363.07805477010174,1.,1.,1.,1.,1.,1.,1.,1.,1.,5.384175915706546e-11
398.1071705534969,1.,1.,1.,1.,1.,1.,1.,1.,1.,7.097726182453226e-11
436.51583224016656,1.,1.,1.,1.,1.,1.,1.,1.,1.,9.356625368447271e-11
478.630092322638,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.2353721022404298e-10
524.8074602497734,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.705288210862089e-10
575.4399373371566,1.,1.,1.,1.,1.,1.,1.,1.,1.,2.353953012886816e-10
630.9573444801943,1.,1.,1.,1.,1.,1.,1.,1.,1.,3.249359698603537e-10
691.8309709189363,1.,1.,1.,1.,1.,1.,1.,1.,1.,4.485364997987066e-10
758.5775750291851,1.,1.,1.,1.,1.,1.,1.,1.,1.,6.191527264221944e-10
831.7637711026708,1.,1.,1.,1.,1.,1.,1.,1.,1.,8.621540699240309e-10
912.0108393559116,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.2461917811786706e-9
1000.,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.8012951624923423e-9
1096.4781961431872,1.,1.,1.,1.,1.,1.,1.,1.,1.,2.603663666718701e-9
1202.2644346174131,1.,1.,1.,1.,1.,1.,1.,1.,1.,3.763439013521352e-9
1318.25673855641,1.,1.,1.,1.,1.,1.,1.,1.,1.,5.439824424920626e-9
1445.439770745928,1.,1.,1.,1.,1.,1.,1.,1.,1.,7.862938569655309e-9
1584.8931924611175,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.1365404123511978e-8
1737.8008287493763,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.6783021650485198e-8
1905.4607179632521,1.,1.,1.,1.,1.,1.,1.,1.,1.,2.5402131201840533e-8
2089.2961308540407,1.,1.,1.,1.,1.,1.,1.,1.,1.,3.844768141479777e-8
2290.86765276777,1.,1.,1.,1.,1.,1.,1.,1.,1.,5.8192920681658385e-8
2511.886431509582,1.,1.,1.,1.,1.,1.,1.,1.,1.,8.807854967708094e-8
2754.228703338163,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.3331227960969202e-7
3019.951720402019,1.,1.,1.,1.,1.,1.,1.,1.,1.,2.017763003579243e-7
3311.311214825908,1.,1.,1.,1.,1.,1.,1.,1.,1.,3.0540078907457656e-7
3630.7805477010174,1.,1.,1.,1.,1.,1.,1.,1.,1.,4.762857761262103e-7
3981.071705534969,1.,1.,1.,1.,1.,1.,1.,1.,1.,7.548620842484814e-7
4365.158322401666,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.196375778572439e-6
4786.30092322638,1.,1.,1.,1.,1.,1.,1.,1.,1.,1.8961278270848032e-6
5248.074602497733,1.,1.,1.,1.,1.,1.,1.,1.,1.,3.0051600851828193e-6
5754.399373371566,1.,1.,1.,1.,1.,1.,1.,1.,1.,4.928977694146946e-6
6309.573444801943,1.,1.,1.,1.,1.,1.,1.,1.,1.,8.180066848258148e-6
6918.309709189362,1.,1.,1.,1.,1.,1.,1.,1.,1.,0.000013795084594207798
7585.775750291851,1.,1.,1.,1.,1.,1.,1.,1.,1.,0.000024124837206990062
8317.63771102671,1.,1.,1.,1.,1.,1.,1.,1.,1.,0.000044802432991319044
9120.108393559116,1.,1.,1.,1.,1.,1.,1.,1.,1.,0.0000963671071374873
10000.,1.,1.,1.,1.,1.,1.,1.,1.,1.,0.00040750772705700085


==> sensitivity-datasets/noise-dataset.csv <==
f [Hz],h²Ω (SKA5),h²Ω (SKA10),h²Ω (SKA20),h²Ω (EPTA),h²Ω (NANOGrav),h²Ω (LISA),h²Ω (BDECIGO),h²Ω (DECIGO),h²Ω (BBO),h²Ω (ET)
1.e-9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.0964781961431829e-9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.2022644346174132e-9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.3182567385564047e-9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.445439770745928e-9,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.584893192461111e-9,nan,nan,1.7596306780267863e-16,nan,nan,nan,nan,nan,nan,nan
1.7378008287493762e-9,nan,nan,2.7888266828504156e-16,nan,nan,nan,nan,nan,nan,nan
1.9054607179632444e-9,nan,nan,4.4199924246034896e-16,1.607908146065355e-9,nan,nan,nan,nan,nan,nan
2.089296130854041e-9,nan,nan,7.005215904483838e-16,1.8519044817965317e-9,nan,nan,nan,nan,nan,nan
2.29086765276777e-9,nan,nan,1.1102518998736642e-15,2.0735544846778266e-9,nan,nan,nan,nan,nan,nan
2.511886431509582e-9,nan,nan,1.7596306780268067e-15,2.4642416215704338e-9,nan,nan,nan,nan,nan,nan
2.7542287033381634e-9,nan,nan,2.7888266828503933e-15,2.788627358362572e-9,nan,nan,nan,nan,nan,nan
3.019951720402019e-9,nan,nan,4.419992424603545e-15,3.247064511112527e-9,1.0792129044476647e-9,nan,nan,nan,nan,nan
3.3113112148259078e-9,nan,7.005215904483779e-15,7.005215904483779e-15,3.709447905120259e-9,1.0792129044476647e-9,nan,nan,nan,nan,nan
3.6307805477010177e-9,nan,1.1102518998736782e-14,1.1102518998736782e-14,4.147769653626448e-9,1.0792129044476647e-9,nan,nan,nan,nan,nan
3.981071705534969e-9,nan,1.7596306780267924e-14,1.7596306780267924e-14,3.603460317406013e-9,1.0792129044476647e-9,nan,nan,nan,nan,nan
4.365158322401665e-9,nan,2.788826682850428e-14,2.788826682850428e-14,3.1732217959143334e-9,1.0792129044476647e-9,nan,nan,nan,nan,nan
4.78630092322638e-9,nan,4.419992424603507e-14,4.419992424603507e-14,2.6949934262916035e-9,1.0792129044476647e-9,nan,nan,nan,nan,nan
5.248074602497734e-9,nan,7.005215904483866e-14,7.005215904483866e-14,2.561438882099157e-9,1.0869814846788157e-9,nan,nan,nan,nan,nan
5.754399373371567e-9,nan,1.1102518998736694e-13,1.1102518998736694e-13,2.9396418234029104e-9,1.1295621315355789e-9,nan,nan,nan,nan,nan
6.309573444801943e-9,nan,1.759630678026815e-13,1.759630678026815e-13,4.149380094243828e-9,1.24893077230714e-9,nan,nan,nan,nan,nan
6.918309709189363e-9,2.7888266828504043e-13,2.7888266828504043e-13,2.7888266828504043e-13,5.745442947786339e-9,1.3840933267531658e-9,nan,nan,nan,nan,nan
7.58577575029185e-9,4.4199924246035616e-13,4.4199924246035616e-13,4.4199924246035616e-13,1.1142741543758673e-8,1.5367855302341645e-9,nan,nan,nan,nan,nan
8.317637711026709e-9,7.005215904483808e-13,7.005215904483808e-13,7.005215904483808e-13,2.829843835855756e-8,1.789907022182873e-9,nan,nan,nan,nan,nan
9.120108393559115e-9,1.1102518998736828e-12,1.1102518998736828e-12,1.1102518998736828e-12,6.41175872031746e-8,2.913642990359344e-9,nan,nan,nan,nan,nan
1.e-8,1.7596306780268003e-12,1.7596306780268003e-12,1.7596306780268003e-12,6.680048654744443e-8,4.866029584684776e-9,nan,nan,nan,nan,nan
1.0964781961431851e-8,2.78882668285041e-12,2.78882668285041e-12,2.78882668285041e-12,6.848189795793954e-8,8.462722101901242e-9,nan,nan,nan,nan,nan
1.202264434617413e-8,4.419992424603525e-12,4.419992424603525e-12,4.419992424603525e-12,1.0211547978095633e-7,1.4140932475284617e-8,nan,nan,nan,nan,nan
1.3182567385564074e-8,7.005215904483824e-12,7.005215904483824e-12,7.005215904483824e-12,1.2742989228831956e-7,2.3344087765784927e-8,nan,nan,nan,nan,nan
1.4454397707459279e-8,1.1102518998736733e-11,1.1102518998736733e-11,1.1102518998736733e-11,1.5558167053966083e-7,3.79869276842515e-8,nan,nan,nan,nan,nan
1.5848931924611143e-8,1.7596306780268046e-11,1.7596306780268046e-11,1.7596306780268046e-11,4.207861526650579e-7,6.108506913916756e-8,nan,nan,nan,nan,nan
1.7378008287493763e-8,2.788826682850416e-11,2.788826682850416e-11,2.788826682850416e-11,4.200112343192946e-7,8.992349819754241e-8,nan,nan,nan,nan,nan
1.9054607179632482e-8,4.4199924246035336e-11,4.4199924246035336e-11,4.4199924246035336e-11,4.0287145804839465e-7,1.229513863050521e-7,nan,nan,nan,nan,nan
2.0892961308540408e-8,7.005215904483835e-11,7.005215904483835e-11,7.005215904483835e-11,5.152720163424592e-7,1.9618088715863338e-7,nan,nan,nan,nan,nan
2.2908676527677746e-8,1.1102518998736757e-10,1.1102518998736757e-10,1.1102518998736757e-10,6.256667644778938e-7,2.4160711341127183e-7,nan,nan,nan,nan,nan
2.511886431509582e-8,1.759630678026807e-10,1.759630678026807e-10,1.759630678026807e-10,9.355769248315245e-7,2.0051932314404992e-7,nan,nan,nan,nan,nan
2.7542287033381633e-8,2.7888266828503934e-10,2.7888266828503934e-10,2.7888266828503934e-10,1.6111839806081816e-6,5.098328429248694e-7,nan,nan,nan,nan,nan
3.0199517204020194e-8,4.4199924246035464e-10,4.4199924246035464e-10,4.4199924246035464e-10,0.00002311763638006518,0.00002291660348052245,nan,nan,nan,nan,nan
3.311311214825908e-8,7.005215904483779e-10,7.005215904483779e-10,7.005215904483779e-10,0.00016941167769548036,0.00003861858181521289,nan,nan,nan,nan,nan
3.6307805477010175e-8,1.1102518998736779e-9,1.1102518998736779e-9,1.1102518998736779e-9,nan,6.259952343896127e-6,nan,nan,nan,nan,nan
3.981071705534969e-8,1.7596306780267929e-9,1.7596306780267929e-9,1.7596306780267929e-9,nan,2.429109020731093e-6,nan,nan,nan,nan,nan
4.365158322401665e-8,2.7888266828504274e-9,2.7888266828504274e-9,2.7888266828504274e-9,nan,4.180185710899335e-6,nan,nan,nan,nan,nan
4.78630092322638e-8,4.419992424603507e-9,4.419992424603507e-9,4.419992424603507e-9,nan,3.817742039966896e-6,nan,nan,nan,nan,nan
5.248074602497723e-8,7.005215904483796e-9,7.005215904483796e-9,7.005215904483796e-9,nan,7.187718949308188e-6,nan,nan,nan,nan,nan
5.7543993733715665e-8,1.1102518998736692e-8,1.1102518998736692e-8,1.1102518998736692e-8,nan,0.00002449447999300513,nan,nan,nan,nan,nan
6.30957344480193e-8,1.7596306780267963e-8,1.7596306780267963e-8,1.7596306780267963e-8,nan,0.00002706528639479124,nan,nan,nan,nan,nan
6.918309709189362e-8,2.788826682850404e-8,2.788826682850404e-8,2.788826682850404e-8,nan,0.00003479092802970301,nan,nan,nan,nan,nan
7.585775750291836e-8,4.4199924246035166e-8,4.4199924246035166e-8,4.4199924246035166e-8,nan,0.00005616544918509262,nan,nan,nan,nan,nan
8.317637711026709e-8,7.005215904483809e-8,7.005215904483809e-8,7.005215904483809e-8,nan,0.00020044423945675795,nan,nan,nan,nan,nan
9.120108393559096e-8,1.1102518998736713e-7,1.1102518998736713e-7,1.1102518998736713e-7,nan,0.00023304842848034625,nan,nan,nan,nan,nan
1.e-7,1.7596306780267998e-7,1.7596306780267998e-7,1.7596306780267998e-7,nan,0.00015195334530265135,nan,nan,nan,nan,nan
1.0964781961431852e-7,2.7888266828504115e-7,2.7888266828504115e-7,2.7888266828504115e-7,nan,0.0006379687046519724,nan,nan,nan,nan,nan
1.2022644346174132e-7,4.419992424603528e-7,4.419992424603528e-7,4.419992424603528e-7,nan,0.0003323392716544252,nan,nan,nan,nan,nan
1.3182567385564074e-7,7.005215904483824e-7,7.005215904483824e-7,7.005215904483824e-7,nan,0.00046493617412825884,nan,nan,nan,nan,nan
1.445439770745928e-7,1.1102518998736735e-6,1.1102518998736735e-6,1.1102518998736735e-6,nan,nan,nan,nan,nan,nan,nan
1.584893192461114e-7,1.7596306780268039e-6,1.7596306780268039e-6,1.7596306780268039e-6,nan,nan,nan,nan,nan,nan,nan
1.7378008287493765e-7,2.7888266828504176e-6,2.7888266828504176e-6,2.7888266828504176e-6,nan,nan,nan,nan,nan,nan,nan
1.9054607179632483e-7,4.419992424603536e-6,4.419992424603536e-6,4.419992424603536e-6,nan,nan,nan,nan,nan,nan,nan
2.0892961308540409e-7,7.00521590448384e-6,7.00521590448384e-6,7.00521590448384e-6,nan,nan,nan,nan,nan,nan,nan
2.29086765276777e-7,0.000011102518998736648,0.000011102518998736648,0.000011102518998736648,nan,nan,nan,nan,nan,nan,nan
2.5118864315095823e-7,0.00001759630678026808,0.00001759630678026808,0.00001759630678026808,nan,nan,nan,nan,nan,nan,nan
2.754228703338163e-7,0.000027888266828503928,0.000027888266828503928,0.000027888266828503928,nan,nan,nan,nan,nan,nan,nan
3.019951720402019e-7,0.000044199924246035454,0.000044199924246035454,0.000044199924246035454,nan,nan,nan,nan,nan,nan,nan
3.311311214825908e-7,0.00007005215904483783,0.00007005215904483783,0.00007005215904483783,nan,nan,nan,nan,nan,nan,nan
3.6307805477010174e-7,0.00011102518998736779,0.00011102518998736779,0.00011102518998736779,nan,nan,nan,nan,nan,nan,nan
3.981071705534969e-7,0.00017596306780267933,0.00017596306780267933,0.00017596306780267933,nan,nan,nan,nan,nan,nan,nan
4.365158322401665e-7,0.00027888266828504275,0.00027888266828504275,0.00027888266828504275,nan,nan,nan,nan,nan,nan,nan
4.78630092322638e-7,0.00044199924246035057,0.00044199924246035057,0.00044199924246035057,nan,nan,nan,nan,nan,nan,nan
5.248074602497734e-7,0.0007005215904483868,0.0007005215904483868,0.0007005215904483868,nan,nan,nan,nan,nan,nan,nan
5.754399373371567e-7,0.0011102518998736693,0.0011102518998736693,0.0011102518998736693,nan,nan,nan,nan,nan,nan,nan
6.309573444801942e-7,0.001759630678026814,0.001759630678026814,0.001759630678026814,nan,nan,nan,nan,nan,nan,nan
6.918309709189363e-7,0.002788826682850405,0.002788826682850405,0.002788826682850405,nan,nan,nan,nan,nan,nan,nan
7.585775750291836e-7,0.004419992424603516,0.004419992424603516,0.004419992424603516,nan,nan,nan,nan,nan,nan,nan
8.317637711026709e-7,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.120108393559096e-7,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.096478196143185e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.2022644346174132e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.3182567385564074e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.445439770745928e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.584893192461114e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.7378008287493763e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
1.9054607179632483e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.0892961308540407e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.29086765276777e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.5118864315095823e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
2.7542287033381634e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.0199517204020193e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.3113112148259077e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.6307805477010175e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
3.981071705534969e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.365158322401665e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
4.78630092322638e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
5.248074602497734e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
5.754399373371567e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.309573444801943e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
6.9183097091893625e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
7.585775750291836e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
8.31763771102671e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
9.120108393559096e-6,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.00001,nan,nan,nan,nan,nan,1.2357560006055986e-6,nan,nan,nan,nan
0.000010964781961431852,nan,nan,nan,nan,nan,9.375549284206103e-7,nan,nan,nan,nan
0.000012022644346174132,nan,nan,nan,nan,nan,7.113343142928526e-7,nan,nan,nan,nan
0.000013182567385564074,nan,nan,nan,nan,nan,5.397175257340703e-7,nan,nan,nan,nan
0.00001445439770745928,nan,nan,nan,nan,nan,4.095229460265078e-7,nan,nan,nan,nan
0.00001584893192461114,nan,nan,nan,nan,nan,3.1075121156173134e-7,nan,nan,nan,nan
0.000017378008287493764,nan,nan,nan,nan,nan,2.3581695207578842e-7,nan,nan,nan,nan
0.000019054607179632484,nan,nan,nan,nan,nan,1.7896600536207425e-7,nan,nan,nan,nan
0.00002089296130854041,nan,nan,nan,nan,nan,1.358333288216584e-7,nan,nan,nan,nan
0.00002290867652767775,nan,nan,nan,nan,nan,1.0310764053220467e-7,nan,nan,nan,nan
0.000025118864315095822,nan,nan,nan,nan,nan,7.827702298444774e-8,nan,nan,nan,nan
0.00002754228703338169,nan,nan,nan,nan,nan,5.943594332659774e-8,nan,nan,nan,nan
0.000030199517204020192,nan,nan,nan,nan,nan,4.513886283440761e-8,nan,nan,nan,nan
0.000033113112148259144,nan,nan,nan,nan,nan,3.428918795953255e-8,nan,nan,nan,nan
0.000036307805477010174,nan,nan,nan,nan,nan,2.605503073985623e-8,nan,nan,nan,nan
0.000039810717055349776,nan,nan,nan,nan,nan,1.9805306220843167e-8,nan,nan,nan,nan
0.000043651583224016566,nan,nan,nan,nan,nan,1.5061257104901832e-8,nan,nan,nan,nan
0.000047863009232263804,nan,nan,nan,nan,nan,1.1459681174953422e-8,nan,nan,nan,nan
0.00005248074602497723,nan,nan,nan,nan,nan,8.725036202755576e-9,nan,nan,nan,nan
0.000057543993733715664,nan,nan,nan,nan,nan,6.648279138609238e-9,nan,nan,nan,nan
0.00006309573444801929,nan,nan,nan,nan,nan,5.070813794432341e-9,nan,nan,nan,nan
0.00006918309709189363,nan,nan,nan,nan,nan,3.872313731982719e-9,nan,nan,nan,nan
0.00007585775750291836,nan,nan,nan,nan,nan,2.961484809651008e-9,nan,nan,nan,nan
0.00008317637711026709,nan,nan,nan,nan,nan,2.26905770143367e-9,nan,nan,nan,nan
0.00009120108393559096,nan,nan,nan,nan,nan,1.7424720341943182e-9,nan,nan,nan,nan
0.0001,nan,nan,nan,nan,nan,1.34184375829363e-9,nan,nan,nan,nan
0.00010964781961431851,nan,nan,nan,nan,nan,1.0369059581432875e-9,nan,nan,nan,nan
0.00012022644346174131,nan,nan,nan,nan,nan,8.046880983823847e-10,nan,nan,nan,nan
0.00013182567385564074,nan,nan,nan,nan,nan,6.277554345147485e-10,nan,nan,nan,nan
0.0001445439770745928,nan,nan,nan,nan,nan,4.928733529918424e-10,nan,nan,nan,nan
0.00015848931924611142,nan,nan,nan,nan,nan,3.8999405148579424e-10,nan,nan,nan,nan
0.00017378008287493763,nan,nan,nan,nan,nan,3.1148773373494075e-10,nan,nan,nan,nan
0.00019054607179632481,nan,nan,nan,nan,nan,2.515592774984369e-10,nan,nan,nan,nan
0.0002089296130854041,nan,nan,nan,nan,nan,2.0580558202300116e-10,nan,nan,nan,nan
0.00022908676527677748,nan,nan,nan,nan,nan,1.7087960764112329e-10,nan,nan,nan,nan
0.0002511886431509582,nan,nan,nan,nan,nan,1.4423531487039843e-10,nan,nan,nan,nan
0.0002754228703338169,nan,nan,nan,nan,nan,1.23933923197471e-10,nan,nan,nan,nan
0.0003019951720402019,nan,nan,nan,nan,nan,1.0849661789250542e-10,nan,nan,nan,nan
0.0003311311214825914,nan,nan,nan,nan,nan,9.6792398535949e-11,nan,nan,nan,nan
0.0003630780547701018,nan,nan,nan,nan,nan,8.795245988702458e-11,nan,nan,nan,nan
0.00039810717055349773,nan,nan,nan,nan,nan,8.13045330471165e-11,nan,nan,nan,nan
0.0004365158322401656,nan,nan,nan,nan,nan,7.632215307420411e-11,nan,nan,nan,nan
0.00047863009232263805,nan,nan,nan,nan,nan,7.258498575881897e-11,nan,nan,nan,nan
0.0005248074602497723,nan,nan,nan,nan,nan,6.974725126706614e-11,nan,nan,nan,nan
0.0005754399373371566,nan,nan,nan,nan,nan,6.75120380731802e-11,nan,nan,nan,nan
0.000630957344480193,nan,nan,nan,nan,nan,6.56100491245859e-11,nan,nan,nan,nan
0.0006918309709189362,nan,nan,nan,nan,nan,6.378227205793827e-11,nan,nan,nan,nan
0.0007585775750291835,nan,nan,nan,nan,nan,6.176752053440732e-11,nan,nan,nan,nan
0.0008317637711026709,nan,nan,nan,nan,nan,5.929809919891566e-11,nan,nan,nan,nan
0.0009120108393559096,nan,nan,nan,nan,nan,5.61100323617041e-11,nan,nan,nan,nan
0.001,nan,nan,nan,nan,nan,5.1977044611475403e-11,nan,7.95150279746229e-11,6.992555762749704e-11,nan
0.0010964781961431851,nan,nan,nan,nan,nan,4.677530036595451e-11,nan,8.265179822587235e-11,7.390609735739218e-11,nan
0.001202264434617413,nan,nan,nan,nan,nan,4.0570715531007186e-11,nan,8.615004597624801e-11,7.81738720198626e-11,nan
0.0013182567385564075,nan,nan,nan,nan,nan,3.3688579378849434e-11,nan,9.00171603251279e-11,3.0681596127819924e-11,nan
0.001445439770745928,nan,nan,nan,nan,nan,2.6696720798732103e-11,nan,5.6374809690155726e-11,1.4318135911278912e-11,nan
0.001584893192461114,nan,nan,nan,nan,nan,2.025872022489512e-11,nan,3.1167331188041635e-11,8.574509876878722e-12,nan
0.0017378008287493763,nan,nan,nan,nan,nan,1.4911374121197106e-11,nan,2.026683945548007e-11,6.141949317600539e-12,nan
0.0019054607179632482,nan,nan,nan,nan,nan,1.090252295164492e-11,nan,1.4813468094532986e-11,4.973405981470404e-12,nan
0.0020892961308540407,nan,nan,nan,nan,nan,8.182337897521182e-12,nan,1.177334456603673e-11,4.368105234987171e-12,nan
0.0022908676527677745,nan,nan,nan,nan,nan,6.516689813562426e-12,nan,9.934777376274928e-12,4.046346220662619e-12,nan
0.002511886431509582,nan,nan,nan,nan,nan,5.624522507405644e-12,nan,8.752335035458048e-12,3.882389517697771e-12,nan
0.002754228703338169,nan,nan,nan,nan,nan,5.2703509983124706e-12,nan,7.956326076466147e-12,3.814211890043529e-12,nan
0.003019951720402019,nan,nan,nan,nan,nan,5.300191611064291e-12,nan,7.403136026143217e-12,3.8089166027025444e-12,nan
0.0033113112148259144,nan,nan,nan,nan,nan,5.640513436214763e-12,nan,7.011640313767769e-12,3.8480322440976735e-12,nan
0.0036307805477010175,nan,nan,nan,nan,nan,6.283015635458684e-12,nan,6.733772821646388e-12,3.920701860702223e-12,nan
0.003981071705534978,nan,nan,nan,nan,nan,7.269865782953127e-12,nan,6.539889642659215e-12,4.020287995673844e-12,nan
0.004365158322401665,nan,nan,nan,nan,nan,8.68572940238814e-12,nan,6.411036964568531e-12,4.142569410611783e-12,nan
0.00478630092322638,nan,nan,nan,nan,nan,1.0657958902935436e-11,nan,6.334651884367395e-12,4.2847264479558865e-12,nan
0.005248074602497723,nan,nan,nan,nan,nan,1.3364485415634159e-11,nan,6.302064121990532e-12,4.44473679859141e-12,nan
0.005754399373371567,nan,nan,nan,nan,nan,1.7049114266486575e-11,nan,6.306984769100502e-12,4.620992299400447e-12,nan
0.00630957344480193,nan,nan,nan,nan,nan,2.2045040644442534e-11,nan,6.344554358277038e-12,4.812036414216454e-12,nan
0.006918309709189363,nan,nan,nan,nan,nan,2.880892158638066e-11,nan,6.410714730852222e-12,5.016366285421291e-12,nan
0.007585775750291836,nan,nan,nan,nan,nan,3.7969679306614903e-11,nan,6.50176956591807e-12,5.232266331083178e-12,nan
0.008317637711026709,nan,nan,nan,nan,nan,5.0398618390529776e-11,nan,6.614053279551174e-12,5.4576530689099785e-12,nan
0.009120108393559097,nan,nan,nan,nan,nan,6.731088669625959e-11,nan,6.743659385459338e-12,5.689918387488767e-12,nan
0.01,nan,nan,nan,nan,nan,9.041348805516734e-11,2.004576839188295e-9,6.886198440679591e-12,5.925763596059034e-12,nan
0.01096478196143185,nan,nan,nan,nan,nan,1.221229865924802e-10,1.8281963197718982e-9,7.0365683492817774e-12,6.161020891477051e-12,nan
0.012022644346174132,nan,nan,nan,nan,nan,1.6588829693282102e-10,1.6673355378320445e-9,7.188729550774813e-12,6.390463531553952e-12,nan
0.013182567385564075,nan,nan,nan,nan,nan,2.2667298961325446e-10,1.5206289767676652e-9,7.335486758850294e-12,6.607611969876955e-12,nan
0.01445439770745928,nan,nan,nan,nan,nan,3.116812429227213e-10,1.3868312872098325e-9,7.468289120058634e-12,6.8045514134545585e-12,nan
0.01584893192461114,nan,nan,nan,nan,nan,4.3145812057033413e-10,1.2648067188822045e-9,7.577073245417153e-12,6.971787577994106e-12,nan
0.017378008287493762,nan,nan,nan,nan,nan,6.015681222360216e-10,1.1535194840217978e-9,7.650189437336138e-12,7.0981824716236395e-12,nan
0.019054607179632484,nan,nan,nan,nan,nan,8.451717849708613e-10,1.0520249709271014e-9,7.674470749878225e-12,7.171030829294618e-12,nan
0.02089296130854041,nan,nan,nan,nan,nan,1.1970040156611143e-9,9.594617335357953e-10,7.635525982870241e-12,7.176358942830799e-12,nan
0.022908676527677748,nan,nan,nan,nan,nan,1.7095509080171876e-9,8.750441896782627e-10,7.518357388264663e-12,7.09954708783744e-12,nan
0.025118864315095822,nan,nan,nan,nan,nan,2.4626900095427943e-9,7.980559668749609e-10,7.308413587732033e-12,6.9263863234643475e-12,nan
0.02754228703338169,nan,nan,nan,nan,nan,3.5788070210157843e-9,7.278438403141722e-10,6.993173857694529e-12,6.6446660010253165e-12,nan
0.030199517204020192,nan,nan,nan,nan,nan,5.246591937564685e-9,6.638122130315062e-10,6.5643007804328114e-12,6.246329093580192e-12,nan
0.03311311214825914,nan,nan,nan,nan,nan,7.758590857718652e-9,6.054180933870076e-10,6.0202694151722e-12,5.730103566826432e-12,nan
0.03630780547701017,nan,nan,nan,nan,nan,1.1570481345421376e-8,5.521665297791109e-10,5.369163075956216e-12,5.104299909023717e-12,nan
0.039810717055349776,nan,nan,nan,nan,nan,1.739436979432505e-8,5.036064672359421e-10,4.63102493011848e-12,4.389164035278429e-12,nan
0.04365158322401665,nan,nan,nan,nan,nan,2.634464092763991e-8,4.59326995186434e-10,3.838836062081963e-12,3.617856185217572e-12,nan
0.0478630092322638,nan,nan,nan,nan,nan,4.016352914540894e-8,4.189539604590639e-10,3.0370124048276676e-12,2.834948162515778e-12,nan
0.05248074602497723,nan,nan,nan,nan,nan,6.156566816310965e-8,3.8214692453447534e-10,2.2765279939755352e-12,2.091546285376753e-12,nan
0.057543993733715666,nan,nan,nan,nan,nan,9.476031432125802e-8,3.485964494764432e-10,1.6066388291819128e-12,1.4370142082335807e-12,nan
0.0630957344480193,nan,nan,nan,nan,nan,1.4625044427028006e-7,3.180217030196157e-10,1.0647325756332117e-12,9.088206745801383e-13,nan
0.06918309709189363,nan,nan,nan,nan,nan,2.2610655947122096e-7,2.9016838030459935e-10,6.675537260997957e-13,5.237615864341866e-13,nan
0.07585775750291836,nan,nan,nan,nan,nan,3.501388228196457e-7,2.648069481113847e-10,4.0778513760869185e-13,2.7453698894641884e-13,nan
0.08317637711026708,nan,nan,nan,nan,nan,5.437908492872431e-7,2.41731227657979e-10,2.5843798289990514e-13,1.3413458952633623e-13,nan
0.09120108393559097,nan,nan,nan,nan,nan,8.489345334343986e-7,2.2075734476403728e-10,1.8367508039806745e-13,6.664421646837577e-14,nan
0.1,nan,nan,nan,nan,nan,1.3341678614987212e-6,2.0172309229544633e-10,1.5080635790899292e-13,3.9241232374950994e-14,nan
0.10964781961431873,nan,nan,nan,nan,nan,2.1066643378922406e-6,1.8448777044161435e-10,1.3761257791268389e-13,2.949405218854667e-14,nan
0.12022644346174131,nan,nan,nan,nan,nan,3.3224939548327975e-6,1.6893259702591115e-10,1.3287064394080333e-13,2.586779405940805e-14,nan
0.131825673855641,nan,nan,nan,nan,nan,5.208278673053717e-6,1.5496181467568303e-10,1.3265406205726596e-13,2.3995933823499932e-14,nan
0.1445439770745928,nan,nan,nan,nan,nan,8.149040316053079e-6,1.4250466686784622e-10,1.364094190683777e-13,2.271857957650074e-14,nan
0.1584893192461111,nan,nan,nan,nan,nan,0.000012871930084517828,1.315184740261629e-10,1.4478073113384921e-13,2.1856262233685003e-14,nan
0.17378008287493762,nan,nan,nan,nan,nan,0.000020498292594339768,1.2199311846727486e-10,1.5890651142598345e-13,2.144019606041093e-14,nan
0.19054607179632443,nan,nan,nan,nan,nan,0.000032307458207751283,1.1395734899425567e-10,1.8034623602404895e-13,2.155056751106842e-14,nan
0.2089296130854041,nan,nan,nan,nan,nan,0.000050613500609754034,1.0748745012627283e-10,2.1118291011542904e-13,2.230278140247172e-14,nan
0.22908676527677702,nan,nan,nan,nan,nan,0.00008073779523238545,1.0271899763022613e-10,2.541859572970505e-13,2.385710076522674e-14,nan
0.25118864315095824,nan,nan,nan,nan,nan,0.00012766892470052028,9.986265477539895e-11,3.1302865625398233e-13,2.6434150753822662e-14,nan
0.27542287033381635,nan,nan,nan,nan,nan,0.00020052480394074998,9.922527050380043e-11,3.925755601703644e-13,3.033651446873738e-14,nan
0.30199517204020193,nan,nan,nan,nan,nan,0.00032092859482447163,1.0123794518212204e-10,4.992624365032498e-13,3.597886725514212e-14,nan
0.3311311214825908,nan,nan,nan,nan,nan,0.000501973192343061,1.0649326306033201e-10,6.415986712578451e-13,4.393031955034595e-14,nan
0.36307805477010174,nan,nan,nan,nan,nan,0.0008043279592992532,1.1579459434543754e-10,8.308319217238144e-13,5.4974362134223934e-14,nan
0.3981071705534969,nan,nan,nan,nan,nan,0.001261494519050064,1.3022129855818864e-10,1.0818279456125858e-12,7.019440954215407e-14,nan
0.43651583224016655,nan,nan,nan,nan,nan,0.0020035970061854356,1.5121488686898565e-10,1.4142361420386573e-12,9.109688390235672e-14,nan
0.47863009232263803,nan,nan,nan,nan,nan,0.0031969155705291723,1.8069282010392493e-10,1.854034996500017e-12,1.1978980370761732e-13,nan
0.5248074602497733,nan,nan,nan,nan,nan,0.0050342945205325085,2.2119875785397565e-10,2.4355835137717955e-12,1.5924408012541837e-13,nan
0.5754399373371566,nan,nan,nan,nan,nan,0.007934826462431717,2.761009007355646e-10,3.2043478833576784e-12,2.1367896077509685e-13,nan
0.6309573444801942,nan,nan,nan,nan,nan,0.0125587300493797,3.498538055519806e-10,4.220531292940242e-12,2.891350928859778e-13,nan
0.6918309709189363,nan,nan,nan,nan,nan,0.01990142208266904,4.483439986464853e-10,5.563914959881332e-12,3.943328939298135e-13,nan
0.7585775750291851,nan,nan,nan,nan,nan,0.03161135876367782,5.793462612876671e-10,7.340328571054732e-12,5.419672211879007e-13,nan
0.8317637711026709,nan,nan,nan,nan,nan,0.050485691884412924,7.53126139707013e-10,9.69032055014398e-12,7.506725916561466e-13,nan
0.9120108393559115,nan,nan,nan,nan,nan,0.07978179910919324,9.832357464024806e-10,1.2800810440991213e-11,1.0480235532792534e-12,nan
1.,nan,nan,nan,nan,nan,0.12590187361149838,1.2875652136798572e-9,1.6920802733233244e-11,1.4751392782312424e-12,765.678998115003
1.0964781961431873,nan,nan,nan,nan,nan,nan,1.6897325061224276e-9,2.23826611433215e-11,2.093782716349764e-12,449.3381925174439
1.2022644346174132,nan,nan,nan,nan,nan,nan,2.2209214109469354e-9,2.963104017827921e-11,2.997350136428482e-12,3.125131929211154
1.3182567385564101,nan,nan,nan,nan,nan,nan,2.922313727990764e-9,3.92624295039052e-11,4.327943172454825e-12,0.28974319148658684
1.4454397707459279,nan,nan,nan,nan,nan,nan,3.8483101376678765e-9,5.2079510546541176e-11,6.30297112188694e-12,0.0016189415736502556
1.5848931924611174,nan,nan,nan,nan,nan,nan,5.070799263678959e-9,6.916634194053154e-11,9.256712840917952e-12,5.698148452586024e-6
1.7378008287493762,nan,nan,nan,nan,nan,nan,6.68482202347593e-9,9.199306709722149e-11,1.3705397074424807e-11,1.8187971052184693e-7
1.9054607179632443,nan,nan,nan,nan,nan,nan,8.816096721821607e-9,1.225628112941565e-10,2.044930530025274e-11,7.599520012915259e-8
2.089296130854041,nan,nan,nan,nan,nan,nan,1.1631030993770134e-8,1.6361938081422893e-10,3.07332195092064e-11,4.695434301039004e-8
2.29086765276777,nan,nan,nan,nan,nan,nan,1.5350065803344016e-8,2.1894333315219761e-10,4.649890308549405e-11,2.977242578050682e-8
2.5118864315095824,nan,nan,nan,nan,nan,nan,2.026549713672104e-8,2.937775681931933e-10,7.078286772829106e-11,1.9061920245261566e-8
2.754228703338163,nan,nan,nan,nan,nan,nan,2.6765335464775044e-8,3.954443048643786e-10,1.0834364313311408e-10,1.2323914389914469e-8
3.019951720402019,nan,nan,nan,nan,nan,nan,3.5365338527258364e-8,5.342470708459701e-10,1.6665178203124437e-10,8.05614941226032e-9
3.3113112148259076,nan,nan,nan,nan,nan,nan,4.675215780857936e-8,7.248002669988128e-10,2.574534411308897e-10,5.3317672606613535e-9
3.6307805477010175,nan,nan,nan,nan,nan,nan,6.18416732387743e-8,9.88004568621055e-10,3.992412773181744e-10,3.576146668799145e-9
3.981071705534969,nan,nan,nan,nan,nan,nan,8.185820179785677e-8,1.3540039576514832e-9,6.211610461798241e-10,2.4319659471796857e-9
4.3651583224016655,nan,nan,nan,nan,nan,nan,1.0844257349244504e-7,1.8666432323029376e-9,9.691906093607377e-10,1.6766619536562951e-9
4.7863009232263805,nan,nan,nan,nan,nan,nan,1.438004018777162e-7,2.5902307099059906e-9,1.5159164781676478e-9,1.171542162876424e-9
5.248074602497733,nan,nan,nan,nan,nan,nan,1.9090673288273556e-7,3.619858309576152e-9,2.3760068092919967e-9,8.304355845051991e-10
5.754399373371567,nan,nan,nan,nan,nan,nan,2.537903899961269e-7,5.097233010613941e-9,3.730705736549002e-9,6.011651922558697e-10
6.309573444801943,nan,nan,nan,nan,nan,nan,3.379318989646412e-7,7.235076241083545e-9,5.866616418279697e-9,4.565099020299864e-10
6.918309709189363,nan,nan,nan,nan,nan,nan,4.50824641550048e-7,1.0354882356296084e-8,9.237118126207484e-9,3.93430255672468e-10
7.585775750291852,nan,nan,nan,nan,nan,nan,6.02772586479531e-7,1.4945559614854826e-8,1.455963999183749e-8,4.1030431734144966e-10
8.317637711026709,nan,nan,nan,nan,nan,nan,8.080338056194048e-7,2.175478508119088e-8,2.2969742790483536e-8,4.91657855250396e-10
9.120108393559116,nan,nan,nan,nan,nan,nan,1.0864735766820485e-6,3.193170324017787e-8,3.626520779995825e-8,6.327861532054578e-10
10.,nan,nan,nan,nan,nan,nan,1.4659744443123462e-6,4.725033402586232e-8,5.7292740878625336e-8,8.424179493948605e-10
10.964781961431873,nan,nan,nan,nan,nan,nan,1.9859791676704635e-6,7.046002016125192e-8,9.056065847489477e-8,1.1284705373925214e-9
12.02264434617413,nan,nan,nan,nan,nan,nan,2.7027410971541683e-6,1.0583606279856831e-7,1.4320966763933182e-7,1.4957669501057955e-9
13.1825673855641,nan,nan,nan,nan,nan,nan,3.6971645385381923e-6,1.6004611106919315e-7,2.2655110344082655e-7,1.9431882284840372e-9
14.45439770745928,nan,nan,nan,nan,nan,nan,5.0865969138081625e-6,2.435149799330798e-7,3.585044158919476e-7,2.473266795514021e-9
15.848931924611174,nan,nan,nan,nan,nan,nan,7.042682329609396e-6,3.725767766896957e-7,5.674597264663213e-7,3.020280318730254e-9
17.378008287493763,nan,nan,nan,nan,nan,nan,9.818555847247377e-6,5.728713382576027e-7,8.983987767832716e-7,3.5821034391617508e-9
19.054607179632445,nan,nan,nan,nan,nan,nan,0.00001379049113428163,8.847081682361466e-7,1.4225949359727077e-6,4.128931408758477e-9
20.892961308540407,nan,nan,nan,nan,nan,nan,0.000019521992958278784,1.3715425871490233e-6,2.2529853019831204e-6,5.293229044290786e-9
22.908676527677702,nan,nan,nan,nan,nan,nan,0.00002786285302829424,2.13337641449005e-6,3.568532028576737e-6,5.360423361236992e-9
25.11886431509582,nan,nan,nan,nan,nan,nan,0.00004010281575502385,3.3279529699719433e-6,5.652830038329817e-6,6.750035475364602e-9
27.542287033381633,nan,nan,nan,nan,nan,nan,0.000058210736005429176,5.204291346789631e-6,8.955292975731111e-6,9.624840480564894e-9
30.199517204020193,nan,nan,nan,nan,nan,nan,0.00008520783664346608,8.155758800630508e-6,0.00001418812225730911,1.4254630909653872e-8
33.11311214825908,nan,nan,nan,nan,nan,nan,0.00012575165976227257,0.000012804084824785786,0.000022479987187743903,1.9352702000558495e-8
36.30780547701018,nan,nan,nan,nan,nan,nan,0.0001870515191279942,0.00002013238266950447,0.00003561958431712023,2.281577903217801e-8
39.81071705534969,nan,nan,nan,nan,nan,nan,0.000280306148828846,0.000031695800474655446,0.000056441643500141327,2.4480766842550076e-8
43.651583224016655,nan,nan,nan,nan,nan,nan,0.00042296476160269135,0.00004995515174528848,0.00008943869373758567,2.557129461088773e-8
47.863009232263806,nan,nan,nan,nan,nan,nan,0.0006422875664046216,0.00007880538204729625,0.00014173063017069786,2.70609514162541e-8
52.480746024977336,nan,nan,nan,nan,nan,nan,0.0009809584643224324,0.0001244127341967733,0.0002246013524285762,2.945777396048116e-8
57.543993733715666,nan,nan,nan,nan,nan,nan,0.0015059405707583482,0.00019654104089917917,0.000355934143570329,3.304776178160227e-8
63.09573444801943,nan,nan,nan,nan,nan,nan,0.0023224585401806605,0.0003106530651422875,0.0005640714477393975,3.806425553940227e-8
69.18309709189363,nan,nan,nan,nan,nan,nan,0.003596089543030153,0.0004912399883335308,0.0008939321555932473,4.476912114642573e-8
75.85775750291852,nan,nan,nan,nan,nan,nan,0.005587683466799393,0.00077709709120383,0.0014167067825577595,5.349580537421154e-8
83.17637711026708,nan,nan,nan,nan,nan,nan,0.00870858690280787,0.0012296835597762682,0.002245223204127598,6.468171561959033e-8
91.20108393559116,nan,nan,nan,nan,nan,nan,0.013608008018598189,0.0019463697957878045,0.0035582995908294505,7.890219516836389e-8
100.,nan,nan,nan,nan,nan,nan,0.021311270619302023,0.0030814302347605144,0.005639341058368592,9.691309201779459e-8
109.64781961431873,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.1970783680062898e-7
120.22644346174131,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.4859604366625037e-7
131.825673855641,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.853135405839803e-7
144.5439770745928,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.3217820605216954e-7
158.48931924611173,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.923131276607605e-7
173.78008287493762,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.699700323781388e-7
190.54607179632444,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.710030612820914e-7
208.92961308540407,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.035699809351555e-7
229.08676527677702,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.791802068130233e-7
251.18864315095823,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.014274700418618e-6
275.4228703338163,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.3326267178712407e-6
301.9951720402019,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.7690156317195824e-6
331.13112148259074,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.374894818493739e-6
363.07805477010174,nan,nan,nan,nan,nan,nan,nan,nan,nan,3.227292910974666e-6
398.1071705534969,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.446100252769606e-6
436.51583224016656,nan,nan,nan,nan,nan,nan,nan,nan,nan,6.201392589001233e-6
478.630092322638,nan,nan,nan,nan,nan,nan,nan,nan,nan,8.747791199017023e-6
524.8074602497734,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0000125217412816535
575.4399373371566,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0000181519056178894
630.9573444801943,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.000026627705333352425
691.8309709189363,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00003949092469095411
758.5775750291851,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.000059150798255032775
831.7637711026708,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0000894044559690018
912.0108393559116,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00013610562068274926
1000.,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0002086408963159109
1096.4781961431872,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.00032165877648576886
1202.2644346174131,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.000498292518950298
1318.25673855641,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0007750528788655588
1445.439770745928,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0012096139559629562
1584.8931924611175,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0018932227781793078
1737.8008287493763,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0029703580474881846
1905.4607179632521,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0046691444508553965
2089.2961308540407,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.007354203039129559
2290.86765276777,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.0115981635783676
2511.886431509582,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.018308748763195125
2754.228703338163,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.028924975199448737
3019.951720402019,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.04572762919349026
3311.311214825908,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.07233222163766594
3630.7805477010174,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.11447193237800456
3981.071705534969,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.1812406548689221
4365.158322401666,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.28706808542996815
4786.30092322638,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.4548597826018987
5248.074602497733,nan,nan,nan,nan,nan,nan,nan,nan,nan,0.7209938956931172
5754.399373371566,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.1432820163306503
6309.573444801943,nan,nan,nan,nan,nan,nan,nan,nan,nan,1.813677385143619
6918.309709189362,nan,nan,nan,nan,nan,nan,nan,nan,nan,2.878586989317412
7585.775750291851,nan,nan,nan,nan,nan,nan,nan,nan,nan,4.571508587674734
8317.63771102671,nan,nan,nan,nan,nan,nan,nan,nan,nan,7.2657589163234055
9120.108393559116,nan,nan,nan,nan,nan,nan,nan,nan,nan,11.560691930239432
10000.,nan,nan,nan,nan,nan,nan,nan,nan,nan,18.426249482825327

